Sharp Order Laws and Finite-Defect Stability for Domination versus Small Laplacian Eigenvalues in Trees

For a tree T, let gamma(T) be its domination number and let mu(T) count the Laplacian eigenvalues in [0,1). The strict inequality gamma(T)/mu(T)<4/3 leaves open three linked questions: the exact finite-order defect, the structure near equality, and whether a fixed defect permits only finitely many local obstructions. We answer all three. For every n>=2, max_{|V(T)|=n} (7 gamma(T)-9 mu(T)) = floor((n-20)/9). Thus order twenty-nine is the first at which the ratio 9/7 can be exceeded. The proof is based on an exact decomposition of Phi(T)=|V(T)|-20-9(7 gamma(T)-9 mu(T)) into nonnegative integer terms, together with a clean-contraction identity. For subcubic trees, equality cases are canonical lifts of trees with perfect matchings. We classify every layer through Phi=42, locating successive phase transitions at 20, 21, 40, 41, and 42. The finiteness mechanism is simple to state: after the repeatable matched-skeleton pieces are removed, fixed slack leaves only a bounded exceptional core. Formally, a local compactness theorem bounds every nonordinary weighted deep component at fixed packing surplus and residual negative index. Consequently, for each fixed k, every subcubic tree with Phi(T)=k consists of a bounded ported defect kernel, an arbitrary compatible forest of ordinary tiles, and at most floor(k/21) clean expansions. All unbounded statements are proved symbolically; exact computation is used only for explicitly bounded atom lists and independent finite verification.

==> CERTIFICATE_ROUTE_MAP_v1_1.json <==
{
  "format": "p02-p03-p04-selected-certificate-route-map-v1.1",
  "date": "2026-08-27",
  "archive_doi": "10.5281/zenodo.22119899",
  "scope_note": "Selected high-risk routes only. CLAIM_CHECKS.json in the archive remains the complete aggregate claim ledger.",
  "routes": [
    {
      "id": "LC-P",
      "claim_group": "local compactness",
      "symbolic_boundary": "Moore bound in Equation (42)",
      "scope": "bounded primary interface",
      "result_path": "routes/P02_FIXED_SLACK_FINITE_DEFECT_v1/results/local-compactness-suppression-through-order-12.json",
      "result_sha256": "c97ed7d814ba63c7c3455edadf7668b53f08131a3dffda89e5df9b354ca423fb",
      "run_record": "run_records/fs_primary_suppression.json",
      "run_record_sha256": "4ffa5a13297e80786a0bf7a90c7600ae14e578ebd5e308321ceb50313ba90eec"
    },
    {
      "id": "LC-I",
      "claim_group": "local compactness",
      "symbolic_boundary": "Moore bound in Equation (42)",
      "scope": "independent bounded reconstruction",
      "result_path": "routes/P02_FIXED_SLACK_FINITE_DEFECT_v1/results/local-compactness-independent-through-order-8.json",
      "result_sha256": "9a1a4d5bfca556c7223fd108217e315aa4222c96b6fd7fbcd591df949175b3e0",
      "run_record": "run_records/fs_independent_compactness.json",
      "run_record_sha256": "d910d371e9a93cb4e282e6f8f9b64767eaf68f630d4c18051d84bb617d30b7a7"
    },
    {
      "id": "CC",
      "claim_group": "clean contraction and quotient interface",
      "symbolic_boundary": "at most floor(k/21) contractions and chi at most floor(k/21)",
      "scope": "bounded interface",
      "result_path": "routes/P02_FIXED_SLACK_FINITE_DEFECT_v1/results/clean-contraction-interface-through-order-12.json",
      "result_sha256": "90493f4029f8404a44a90ef41c660fccda838956545b4d7db4aef2f3b5cbd73b",
      "run_record": "run_records/fs_clean_contraction.json",
      "run_record_sha256": "d957f46a6a565d688cac462ab3486665867bd90778deeea4fc80885da35e8fe4"
    },
    {
      "id": "NP",
      "claim_group": "near-packing gap",
      "symbolic_boundary": "component order at most 16",
      "scope": "exhaustive after symbolic bound",
      "result_path": "routes/P02_SLACK22_v1/results/near-packing-local-through-order-16.json",
      "result_sha256": "d54423acb759722fe489ac10c9f0769ad313eaf0a8566dfa3d813348512de66f",
      "run_record": "run_records/s22_near_packing_local.json",
      "run_record_sha256": "77a9687b519ca1527ac3d5003c9cb4a72be31ce0ccae86a7a2f0abee74607510"
    },
    {
      "id": "NP-B",
      "claim_group": "near-packing finite boundary table",
      "symbolic_boundary": "finite boundary remaining after the order-16 reduction",
      "scope": "record-level table certificate",
      "result_path": "routes/P02_SLACK22_v1/results/near-packing-boundary-table.json",
      "result_sha256": "ade06f4cc236d3d4ca726ade5c3010768e054b42c08d89e827dde9a7cba3dd06",
      "run_record": "run_records/s22_boundary_table.json",
      "run_record_sha256": "9c9859dec6434abaf5cc6679d81ddbc745e14a92afec048430171566aa75130f"
    },
    {
      "id": "NP-S",
      "claim_group": "near-packing finite boundary table",
      "symbolic_boundary": "finite boundary remaining after the order-16 reduction",
      "scope": "independent Sturm cross-check of the table",
      "result_path": "routes/P02_SLACK22_v1/results/near-packing-boundary-sturm.json",
      "result_sha256": "1f5ab57603bd6ecad04837a25ea3b9322092e4f8c208e412746c7d01bf9cdc7f",
      "run_record": "run_records/s22_boundary_sturm.json",
      "run_record_sha256": "c7c5eee7d31c8e64a41c55daefbb259be221f55e315101c924698bbd695b2ef0"
    },
    {
      "id": "NP-R",
      "claim_group": "near-packing rooted representatives",
      "symbolic_boundary": "six canonical representatives extracted from the finite boundary",
      "scope": "representative catalog, not a second exhaustive enumeration",
      "result_path": "routes/P02_SLACK22_v1/results/near-packing-rooted-type-catalog.json",
      "result_sha256": "fb1200b18098871e458201ed532fe526cd5b8fd4b60a1676f479d143219ee2dc",
      "run_record": "run_records/s22_rooted_catalog.json",
      "run_record_sha256": "2f8c323b50118ce6e1f766054247fd8b0c63520e6ebef3b5e73229dd3db6adfc"
    },
    {
      "id": "TS-L",
      "claim_group": "two-surplus local interface",
      "symbolic_boundary": "bounded local window through order 17",
      "scope": "bounded interface",
      "result_path": "routes/P02_SLACK23_v1/results/two-surplus-local-through-order-17.json",
      "result_sha256": "0f326c9ee49565171feac7b0ec39034e7a7d1cf99117aae045fbe44786e29f8a",
      "run_record": "run_records/s23_two_surplus_local.json",
      "run_record_sha256": "52065521ca36261370aa5a82390150cd68f210870b47369bde02eee1131d3627"
    },
    {
      "id": "TS-P",
      "claim_group": "two-surplus residual defect core",
      "symbolic_boundary": "residual order at most 20",
      "scope": "exhaustive primary residual search",
      "result_path": "routes/P02_SLACK23_v1/results/two-surplus-defect-core-through-residual-order-20.json",
      "result_sha256": "71049221a40e3f3e509a9bcd2e0a96656e8ceb9d5795a2b95fe897ea3c31545c",
      "run_record": "run_records/s23_defect_core_primary.json",
      "run_record_sha256": "b5028744d76195bbc8da7ffc82fa3196fd869fd8f96032600ee571a38f244cea"
    },
    {
      "id": "TS-I",
      "claim_group": "two-surplus residual defect core",
      "symbolic_boundary": "residual order at most 20",
      "scope": "independent state-loop, matching-DP, and leaf-congruence recomputation of the finite critical m=6 residual table through order 20",
      "result_path": "routes/P02_SLACK23_v1/results/two-surplus-defect-core-independent-through-residual-order-20.json",
      "result_sha256": "0c758103ab68830a8d2ec2ba513d314e294364e3fdae198ebbbf7e2f41bb0658",
      "run_record": "run_records/s23_defect_core_independent.json",
      "run_record_sha256": "4684b433ada3fe7c5b352021e02ca692f4fd8ea80a02110d9d7e2e23b2b056d3"
    },
    {
      "id": "KA-P",
      "claim_group": "slack-42 K atoms",
      "symbolic_boundary": "component order at most 16",
      "scope": "exhaustive primary route after symbolic bound",
      "result_path": "routes/P02_SLACK42_v1/results/new-local-atoms-through-order-17.json",
      "result_sha256": "7627bbf3a54fdf1cee213c7bcd7dd27cadec6ec38f1710fffbc8b9fffabf4aa4",
      "run_record": "run_records/s42_local_atoms_primary.json",
      "run_record_sha256": "69d95595110e78a26810c265188948efba0a5112a8dc44f22cb25a10a856cbca"
    },
    {
      "id": "KA-I",
      "claim_group": "slack-42 K atoms",
      "symbolic_boundary": "component order at most 16",
      "scope": "independent target-cover and exact-inertia recomputation of the five primary output atoms; does not regenerate marked-generator completeness",
      "result_path": "routes/P02_SLACK42_v1/results/local-atoms-independent.json",
      "result_sha256": "18ccdd94e501d63f8f28ff249714b7d28f66067fb35a4c05e8a910a362ec654b",
      "run_record": "run_records/s42_local_atoms_independent.json",
      "run_record_sha256": "b9fc26ae3b2107f47d0aa4e61f30222a81ba2bac1f24b7ca6bb67c4abe80d0e3"
    },
    {
      "id": "LN-P",
      "claim_group": "low-nu perfect-matching list",
      "symbolic_boundary": "diameter at most 8",
      "scope": "exhaustive primary route after symbolic bound",
      "result_path": "routes/P02_SLACK42_v1/results/low-nu-perfect-matching-all-orders.json",
      "result_sha256": "77e933e12e4aac877d84bbadcf1f9789fcc2698a8a536d49161c3867092f47fa",
      "run_record": "run_records/s42_low_nu_primary.json",
      "run_record_sha256": "47319a205db0eda028984d7fe78885fd131b2ebbf253c94f8d12b053e35c0764"
    },
    {
      "id": "LN-I",
      "claim_group": "low-nu perfect-matching list",
      "symbolic_boundary": "independent bounded cross-check through order 20",
      "scope": "cross-check, not a second all-orders reduction",
      "result_path": "routes/P02_SLACK42_v1/results/low-nu-crosscheck.json",
      "result_sha256": "f5d788571fdf810bc301430af5157dc118ccbdc4653c06d27aa72e0dc500989a",
      "run_record": "run_records/s42_low_nu_crosscheck.json",
      "run_record_sha256": "70ae02db29d6ed2da17d259d22766ba640559b37c36395c48aefc41aca47fa59"
    }
  ]
}

